Guiding the search in continuous state-action spaces by learning an action sampling distribution from off-target samples

In robotics, it is essential to be able to plan efficiently in high-dimensional continuous state-action spaces for long horizons. For such complex planning problems, unguided uniform sampling of actions until a path to a goal is found is hopelessly inefficient, and gradient-based approaches often fall short when the optimization manifold of a given problem is not smooth. In this paper we present an approach that guides the search of a state-space planner, such as A*, by learning an action-sampling distribution that can generalize across different instances of a planning problem. The motivation is that, unlike typical learning approaches for planning for continuous action space that estimate a policy, an estimated action sampler is more robust to error since it has a planner to fall back on. We use a Generative Adversarial Network (GAN), and address an important issue: search experience consists of a relatively large number of actions that are not on a solution path and a relatively small number of actions that actually are on a solution path. We introduce a new technique, based on an importance-ratio estimation method, for using samples from a non-target distribution to make GAN learning more data-efficient. We provide theoretical guarantees and empirical evaluation in three challenging continuous robot planning problems to illustrate the effectiveness of our algorithm.

==> rebuttal/R1.txt <==
R1
===
We thank R1 for the kind review. From the summary, we can see that R1 has understood our motivation and technique very well. The only reason for not comparing to Kim et. al is because that approach requires the length of a plan to be fixed a-priori since it predicts a part of a plan; another way to say this is that it requires the number of decision variables to be known to predict part of it. However, for domains like reconfiguration planning, the plan length varies for each problem instance.




==> rebuttal/R2.txt <==
R2
===
- "Perfect heuristic not able to guide search in continuous states": It is true that a heuristic function can take account of continuous variables, such as time. What we meant to say was that because sampling finite number of actions is necessary when we are doing a heuristic forward search in a continuous space, there is a chance that, even if we had a perfect heuristic we would not sample the action that evaluates to the perfect heuristic value. We will make this point clearer in the revised version.

- "Heuristic vs evaluation functions": R2 is correct that the function H can be any evaluation function, such as A* cost-function. We thank the R2 for pointing out this fact, and we will write Algorithm 1 in terms of evaluation function in the revised version. The first two experiments are actually doing a heuristic forward search: when the goal is to place n objects down, DFS is equivalent to using a heuristic function that estimates the cost-to-go by counting the number of objects that are already placed. The reconfiguration task on the other hand did not have any reasonable heuristic function, so we used BFS search. We will make this point clear.

- "Principled way to determine network configuration": in general, network configuration is considered as a hyper-parameter to be tuned, because it acts as a form of regularization. The available approaches for tuning hyper-parameters are either to do a very computationally expensive parameter search or to rely on intuition and informal experimentation. We will try to include the intuitions we used to the network configuration in the revised paper and could potentially do some amount of more formal experimentation with network structure.

- "Difference between a node and a state": a node resides in a search tree, and a state models the real world. Since it is in a search tree, a node has additional information compared to a state, which is how you got there from the initial state. This allows you to evaluate not only the cost-to-go but also cost it takes to go from the initial state to the state associated with that node. So, for example, cost-to-go would be same for a state and a node, but A* cost function would be hard to evaluate on a state information alone. Again, like R2 has suggested, this would be much clearer if we used an evaluation function on a node. We will make definitely make this change.

- We will take references into account in the edited version.


==> rebuttal/R3.txt <==
R3
===
We thank the R3 for the review and regret that we must have failed to communicate several important points about robot planning, GAN, and importance ratio methods in general. We also feel that the hardness and objective of the experiment section were not delivered very well to R3.  We will try to clarify below. 

- "experiments do not demonstrate transfer of search guidance across different problems.": we highly emphasize that our experiment section was not about testing GANDI on the same problem instance on which it was trained on. Our objective is to train a generative model for action sampling via GANDI to guide a search online across different problem instances. The knowledge of an action sampler is transferred from one instance to another, where a problem instance is defined by the vector $\omega$, which defines object shapes and obstacle configurations. Depending on omega, we need a different action distribution, and our whole experiment section is about demonstrating the ability of GANDI to guiding search across problem instances that are different from those it was trained on.

- "GANDI will scale poorly because it forward-searches and not back-chain from goal": first we would like to emphasize that our method can easily be applied to backward search method; whether we search backward or forward does not limit the application of GANDI, because it is an action sampler. We focused on forward-search because that is a more common thing to do, and we felt that the community would be receptive to a more familiar idea. Second, Kaelbling's paper, which we are very familiar with, uses back-chaining NOT because they need to keep track of action dependencies, but because of a large branching factor. Here is an excerpt from their paper: "Searching forward from an initial state typically has a very high (or infinite) branching factor (...). We address this problem by using (...) to search backward from the goal description". They addressed large branching factor problem using backward-chaining, we are addressing it using machine learning to constraint search space to promising actions. But one can always use both.

- "experiments are fairly trivial over 2D pose representation": this is an underestimation of the scale of problems that we dealt with: we have tens of decision variables which are intricately related with transition model and feasibility due to geometric collision-constraints and inverse-kinematic feasibility. These are NP-hard, if not PSAPCE-complete, problems, and there are subfields of robotics that are devoted to the problems that we considered in our experiment section, called reconfiguration planning, navigation among moveable obstacles, and more generally task and motion planning. The fact that a standard planner solves less than 20% of different problem instances within 30 seconds on a system with 12 cores shows the difficulty of these problems.

- "GAN and importance function are estimating decision boundaries between on-target and off-target samples": decision boundaries are for classifiers.  GAN is a generative model learning algorithm that learns to generate samples from the target-distribution. As stated in the related work section, importance sampling is a standard technique in machine learning and statistics that, when you multiply the importance ratio on the expectation w.r.t off-target distribution, you get the expectation w.r.t a target-distribution; so using an importance ratio, GAN objective can be redefined as GANDI, even using samples from uniform distribution which is different from the target distribution. Since this is a standard technique, we did not bother deriving mathematics behind it due to the page limit. Hopefully this clears up the confusion about importance ratio function perfectly ``separating'' on and off target samples: if importance weight is zero, it means the sample is not from the target distribution so it is actually desirable to have zero-measure on that sample. 

- Another key misunderstanding is that R3 considers A_q as *bad* samples. As mentioned in the paper, we do not know if samples in A_q are good or bad. We just know that it is sampled from a different distribution (uniform) from the unknown target distribution we want to learn, and may or may not have a positive measure in the target distribution. In order to be data efficient, we estimate the importance ratio using samples A_q and A_p and then use it in the GANDI objective. If the importance weight is zero, it means the sample is not from the target distribution so it is actually desirable to have a zero-density on that sample. It is actually very difficult to yield zero-measures on on-target samples using eqn (3). We kindly yet strongly suggest R3 to revisit the last paragraph in the problem formulation section.

- "GANDI is guiding task-level planning": while it varies from context to context, task-level planning typically refers to the discrete, abstract parts
of a hybrid robot planning problem. Our approach is for continuous-space planning problems, where we are explicitly sampling configurations in the conjoined configuration spaces of robot and objects in a systematic way, using a combination of heuristic search and collision-checking. See answer to below.

- "How is an action achieved?": An action is represented with objection configuration (and base pose for stowing task). The feasibility of the object configuration is verified first by checking existence of a collision-free IK solution to a grasp that can stably grasp the object, and then by checking the existence of collision-free linear trajectory to the IK solution. In a more complex environment, one could easily use motion planner, such as an RRT, to find trajectories. In that case, having a good distribution over object configurations would be even more critical, because checking the feasibility of a sample would be very expensive.





==> rebuttal/rebuttal.txt <==
R1
===
We thank R1 for the sensible review. The reason for not comparing to Kim is because that approach requires the number of decision variables to be known a-priori, since it is predicting parts of it. However, for domains like reconfig planning, the plan length varies for each problem instance, so it is unknown.

R2
===
We thank R2 for the constructive feedback. Below are answers.

- "Perfect heuristic argument": R2 is correct, an H function can take additional continuous variables, such as time to guide search. What we meant was since sampling finite number of actions is necessary when searching in a continuous space, there is a chance that, even if we had a perfect heuristic we don't sample the action that evaluates to the perfect heuristic value. We will adjust this argument.

- "H vs evaluation functions": R2 is correct, H function is not actually limited to cost-to-go. We will write Algorithm 1 in terms of evaluation function. The first two experiments are actually doing a heuristic search: when the goal is to place n objects, DFS is equivalent to using a H function that estimates the cost-to-go by counting the number of objects that are already placed. The reconfig task did not have any reasonable H function, so we used BFS.

- "node vs state": a node resides in a search tree, and a state models the real world. Since node is in a search tree, it has a path information from an initial state. This allows you to evaluate not only the cost-to-go but also the cost from the initial state to the state associated with that node. Like suggested, this would be clearer if we used an evaluation function in Algorithm 1. We will definitely make this change.

- "Principled way to determine network configuration": in general, network configuration is considered as a hyperparameter to be tuned, because it is a form of regularization. The available approaches for tuning hyperparameters are either to do an expensive parameter search or to rely on intuition and informal experimentation. We will try to include the intuitions for our network configuration.

R3
===
We thank the R3 for the review and regret that we must have failed to communicate important points, especially the scale and purpose of problems in the experiments. We clarify them below. 

- "Experiments don't demonstrate transfer to different problems": we emphasize that all our experiments are testing GANDI on problems that are different from the ones it was trained on. GANDI learns an action sampler to guide a search online on different problem instances, defined by omega. GANDI takes omega as an input, and we train GANDI on training omega values, but report results of GANDI's performance on new omega values not in the training set.

- "GANDI will scale poorly because it doesn't back-chain": first, we emphasize that our method can be applied to backward search, because it is an action sampler. We focused on forward search because it is more common. Second, Kaelbling's paper uses backward search NOT to keep track of action dependencies, but because of a large branching factor. Here is an excerpt from their paper: "Searching forward (...) typically has a very high (or infinite) branching factor (...). We address this problem by using (...) to search backward." They addressed large branching factor problem using backward search, we are addressing it by learning to constrain a search space to promising actions. One can always do both.

- "Experiments are trivial over 2D poses": all of our experiments have tens of decision variables that are intricately related with transition model, collision constraint and IK feasibility. These are NP-hard, if not PSAPCE-complete, problems, and there are subfields of robotics that are devoted to these types of problems, called reconfig planning and NAMO. The fact that a planner without a search guidance solves less than 20% of problems within 30s using 12 cores shows the difficulty of problems in experiments.

- Another key misunderstanding is that R3 considers Aq as *bad* samples. As mentioned in the problem formulation section, we don't know if samples in Aq are good or bad. We just know that they are from a different distribution (uniform) from the unknown target distribution we want to learn, and may or may not have a positive measure in the target distribution. To be data efficient, we estimate the importance ratio using Aq and Ap and use it in GANDI. 

- "GAN and importance function are estimating decision boundaries": there are no decision boundaries in GANDI. Decision boundaries are for classifiers. GANDI is a generative model learning algorithm. As stated in the paper, importance ratio is a p(a)/q(a), that you can use to compute an expectation wrt a target distribution p using the off target distribution q. Importance function estimates this ratio, and GANDI uses it to off-target samples to yield a GAN objective which effectively learns a target distribution. We will put detailed derivation of eq (4) in the revised version.

- "GANDI is guiding task planning": while it varies with contexts, task planning typically refers to the discrete part of a hybrid planning problem. Our approach is for continuous space problems, where we are sampling configs in the conjoined config spaces of robot and objects in a systematic way, using a combination of heuristic search, IK and collision-checking.

- "How is an action achieved?": an action is represented with object config (and base pose for stow task). The feasibility of an action is verified first by checking existence of a collision-free IK solution to a grasp that can stably grasp the object at object config, and then by checking an existence of collision-free linear trajectory to the IK solution. In a more complex environment, one could use motion planner to find trajectories. In that case, having a good distribution over object configs is even more critical, because checking the feasibility of a sample would be expensive.


==> rebuttal/test.txt <==
R3
===
We thank the R3 for the review. While it was helpful to read, we unfortunately noticed
 several factual errors in the comments on robot planning and GAN in
general. We also believe that there are significant misunderstandings about our algorithm and the problem
setup. We will go through each of the error and misunderstnading in order of priority.

1) "The whole approach is dubious because it does not train GAN to bias search online or transfer
from another task. (...) paper does not include any transfer experiments." This is a factually incorrect
statement. Our objective is to train a generative model for action sampling via GANDI to bias the
search online. The knowledge of action sampler is transferred from one problem instance to another
instance, as defined by the vector $\omega$ and obstacle locations. All of our experiments test the ability to
transfer of this knowledge, both in terms of different initial state and goal pairs as well as 
obstacle configurations and or shapes.

2) "The idea of trying to bias the forward search for a task-level planning is interesting, ..." and
"...authors are trying to model a task planner on top of a pap motion planner.."
 These are factually incorrect statements. No where in the paper 
did we mention biasing the search of a task-level planner. While it varies from a context to context,
task-level planning often refers to discrete abstract part in a planning problem. Our approach is
for continuous-space planning problems, where we are explicitly sampling configurations in the 
conjoined configuration spaces of robot and objects, but in a divided fashion where we first sample
for feasible object configuration and then a feasible robot configuration. This has not been very 
explicit in the paper, and we will make sure to revise it in the camera-ready version.

3) "Off-target samples (...) generated by plans which did not succeed". This is a substantial misunderstanding
about our problem setup and potentially has misguided the reviewer in understanding what GANDI is doing. Off-target
samples are samples in the search tree which has been explored but did not end up in trajectory to a goal state.
This does not mean that they are samples that we do not want to generate. Hopefully this addresses the reviewer's
concern, such as "having the distribution include samples from sub-optimal plans?"

4) "GAN (and importance function) learns a decision boundary between target and off-target sampels" and 
"Eq. 3 is effectively learning a margin function between on and off target samples, ". These
are factually incorrect statements. Neither of them are learning a decision boundary; decision boundaries
are for classifiers. GAN is learning a generative model that generates samples from regions that are
likely to lie on a successful trajectory, and importance function is estimating the importance ratio between
the uniform action sampler and the target action distribution. When you multiply the importante ratio on the
expectation w.r.t off-target distribution, you get the expectation w.r.t target distribution; this is a
standard technique in machine learning.

5) "Successful task-level planners generally track action dependencies and back chain from the goal (e.g. the cited kaelbling paper)."
This is a factually incorrect statement. Kaelbling et. al's paper, which we are very familar with, uses back-chaining
NOT because they need to keep track of action dependencies, but because the
possible set of goals and pre-images are are more tractable than searching forward from an initial state, due to large
branching factor. In fact, here is an excerpt from their paper: "Searching forward from an initial state typically has 
a very high (or infinite) branching factor (...). We address this problem
by using (...) to search backward from the goal description". We would like to kindly remind the
reviewer that any planner track of action dependencies. And, one may view our approach to remedy the high
branching factor problem in Kaelbling et. al through machine learning, not as an alternative approach.

